COVID-19 Outbreak Prediction and Analysis using Self Reported Symptoms

It is crucial for policymakers to understand the community prevalence of COVID-19 so combative resources can be effectively allocated and prioritized during the COVID-19 pandemic. Traditionally, community prevalence has been assessed through diagnostic and antibody testing data. However, despite the increasing availability of COVID-19 testing, the required level has not been met in most parts of the globe, introducing a need for an alternative method for communities to determine disease prevalence. This is further complicated by the observation that COVID-19 prevalence and spread varies across different spatial, temporal, and demographics. In this study, we understand trends in the spread of COVID-19 by utilizing the results of self-reported COVID-19 symptoms surveys as an alternative to COVID-19 testing reports. This allows us to assess community disease prevalence, even in areas with low COVID-19 testing ability. Using individually reported symptom data from various populations, our method predicts the likely percentage of the population that tested positive for COVID-19. We do so with a Mean Absolute Error (MAE) of 1.14 and Mean Relative Error (MRE) of 60.40\% with 95\% confidence interval as (60.12, 60.67). This implies that our model predicts +/- 1140 cases than the original in a population of 1 million. In addition, we forecast the location-wise percentage of the population testing positive for the next 30 days using self-reported symptoms data from previous days. The MAE for this method is as low as 0.15 (MRE of 23.61\% with 95\% confidence interval as (23.6, 13.7)) for New York. We present an analysis of these results, exposing various clinical attributes of interest across different demographics. Lastly, we qualitatively analyze how various policy enactments (testing, curfew) affect the prevalence of COVID-19 in a community.

==> Relevance_and_Discussion.txt <==
In this submission we demonstrate several clinically valuable insights based upon statistical study of self-reported COVID-19 symptoms. 
Though there are inherent risks of bias, misreporting, and misrepresentation in sampling when working with self-reported data, it is both the most widely available and easy to collect data available in the midst of the rapidly-evolving landscape of the pandemic. Previous studies have evaluated the predictive value of self-reported symptoms and have reported acceptable results in predicting COVID-19 positivity using symptoms alone (Gostic et al., 2020; Menni et al., 2020). 
Government policies regarding COVID-19 have varied significantly both internationally and within the US, and epidemiological studies have indicated the relationship between various policy choices and infection rates (La et al., 2020; Pan et al., 2020). In many countries including China, Vietnam, and the US, changes in policy have been rapid and disparate as different policies were shown to be relatively more or less effective. A particularly glaring example includes the early US recommendation that masks not be worn by regular citizens in the early stages of the pandemic. 
The expediency and ease with which a large dataset can be generated using self-reporting symptom surveys has great potential in the setting of limited testing availability and in developing public health policies that can be adapted quickly to new information. Here we demonstrate that the data gained from these surveys can be used to meet these goals. 

Experiment 1: Time series analysis of COVID-19 data
\textbf{Not sure I currently have a good understanding of what we are doing here. Will sync up with Rohan.} 

Experiment 2: Correlation analysis of symptoms with COVID-19 test positivity
Here we examined the relationship between the various clinical features reported in the UMD and CMU datasets with the percentage of respondents reporting a positive COVID-19 test. We found strong correlations between anosmia/ageusia, shortness of breath, and sore throat and COVID-19 test positivity. While this is consistent with previous reports of the prevalence of these symptoms in COVID-19 infection, our very low error rate when predicting percent positivity is somewhat unexpected; previous studies have found anosmia/ageusia to be highly specific for COVID-19 infection, but only somewhat sensitive with reported values of >90\% and <43\%, respectively (Agyeman et al., 2020). Our results may be suggestive of potential biases in the dataset; it is probable that a large portion of those reporting a COVID-19 positive test either received that test or were more predisposed to complete the symptom survey as a consequence of displaying these symptoms of anosmia and ageusia. Patients with asymptomatic or milder cases of COVID-19 may therefore not be accounted for in the dataset. It is estimated that up to 50\% of COVID-19 patients might be asymptomatic following infection, suggesting that there is a significant portion of the population that is not well-captured by the current dataset (Kronbichler et al., 2020; Mizumoto et al., 2020; Nishiura et al., 2020). We might adjust for this by ________________.

Policy-based claims
\begin{itemize}
    \item In our correlation studies we demonstrate that we can predict the percentage of respondents that had a COVID-19 positive test to within 1.5\% of the actual value. Because of the strong correlation of various clinical parameters including anosmia and ageusia, this could suggest that the actual value of COVID-19 positive patients among respondents is in fact 1.5\% higher (or lower) than the reported value \textbf{(I am unsure of this claim, especially because biases in the data are likely to mean that the actual percentage of the population with COVID-19 is much higher than just 1.5\% of what is reported)}. We suggest that policy-makers consider this potential underestimation of COVID-19 patients by RT-PCR testing when developing current public health guidelines. 
    \item Both our time series and correlation studies demonstrate promising results in predicting COVID-19 positivity across spatiotemporal points. This might indicate the value in relying on self-reported symptoms in addition to testing results when developing policy, and demonstrates that self-reported symptoms might be a surrogate for testing in the setting of testing scarcity. 
    \item Mobility related claims? 
    \item Clustering/demographic claims? 
    \item Policy claims? Using policy dataset. 
\end{itemize}

Notes: 
\begin{itemize}
    \item Time series analysis clarification
    \item COVID-19 positive rates from another data source to compare with survey respondents
\end{itemize}
\hline
\begin{itemize}
    \item Agyeman, A. A., Chin, K. L., Landersdorfer, C. B., Liew, D., & Ofori-Asenso, R. (2020). Smell and Taste Dysfunction in Patients With COVID-19: A Systematic Review and Meta-analysis. Mayo Clinic Proceedings, 95(8), 1621–1631. https://doi.org/10.1016/j.mayocp.2020.05.030
    \item Gostic, K., Gomez, A. C., Mummah, R. O., Kucharski, A. J., & Lloyd-Smith, J. O. (2020). Estimated effectiveness of symptom and risk screening to prevent the spread of COVID-19. ELife, 9, e55570. https://doi.org/10.7554/eLife.55570
    \item Kronbichler, A., Kresse, D., Yoon, S., Lee, K. H., Effenberger, M., & Shin, J. I. (2020). Asymptomatic patients as a source of COVID-19 infections: A systematic review and meta-analysis. International Journal of Infectious Diseases, 98, 180–186. https://doi.org/10.1016/j.ijid.2020.06.052
    \item La, V.-P., Pham, T.-H., Ho, M.-T., Nguyen, M.-H., P. Nguyen, K.-L., Vuong, T.-T., Nguyen, H.-K. T., Tran, T., Khuc, Q., Ho, M.-T., & Vuong, Q.-H. (2020). Policy Response, Social Media and Science Journalism for the Sustainability of the Public Health System Amid the COVID-19 Outbreak: The Vietnam Lessons. Sustainability, 12(7), 2931. https://doi.org/10.3390/su12072931
    \item Menni, C., Valdes, A. M., Freidin, M. B., Sudre, C. H., Nguyen, L. H., Drew, D. A., Ganesh, S., Varsavsky, T., Cardoso, M. J., El-Sayed Moustafa, J. S., Visconti, A., Hysi, P., Bowyer, R. C. E., Mangino, M., Falchi, M., Wolf, J., Ourselin, S., Chan, A. T., Steves, C. J., & Spector, T. D. (2020). Real-time tracking of self-reported symptoms to predict potential COVID-19. Nature Medicine, 26(7), 1037–1040. https://doi.org/10.1038/s41591-020-0916-2
    \item Mizumoto, K., Kagaya, K., Zarebski, A., & Chowell, G. (2020). Estimating the asymptomatic proportion of coronavirus disease 2019 (COVID-19) cases on board the Diamond Princess cruise ship, Yokohama, Japan, 2020. Eurosurveillance, 25(10), 2000180. https://doi.org/10.2807/1560-7917.ES.2020.25.10.2000180
    \item Nishiura, H., Kobayashi, T., Miyama, T., Suzuki, A., Jung, S., Hayashi, K., Kinoshita, R., Yang, Y., Yuan, B., Akhmetzhanov, A. R., & Linton, N. M. (2020). Estimation of the asymptomatic ratio of novel coronavirus infections (COVID-19). International Journal of Infectious Diseases, 94, 154–155. https://doi.org/10.1016/j.ijid.2020.03.020
    \item Pan, A., Liu, L., Wang, C., Guo, H., Hao, X., Wang, Q., Huang, J., He, N., Yu, H., Lin, X., Wei, S., & Wu, T. (2020). Association of Public Health Interventions With the Epidemiology of the COVID-19 Outbreak in Wuhan, China. JAMA, 323(19), 1915–1923. https://doi.org/10.1001/jama.2020.6130
\end{itemize}


==> insights.txt <==
\section{Some counter-intuitive insights}
Proposing discussion for insights that may not be entirely obvious
\begin{itemize}
    \item Format:  [TL;DR], [Link to Evidence (if any)], [Name]
    
    
    \item Negative correlations between CLI and variables like - people who used public transport, went to grocery stores, ate outside -- Ananya and Rohan
    \item This could also be the people that go outside never got tested, so the pct\_tested\_and\_positive doesn't get updated -- Sheshank
    \item this should very well/strong reasoned else it could be taken in the wrong way. 
    \item No correlation between CLI and prior medical conditions status -- Sheshank
\end{itemize}
Questions to ask
\begin{itemize}
    \item Performing outbreak prediction based on only pct contact covid positive - Abhishek 
    \item there are many columns which are target variables and derivable from each other (tested\_positive, tested\_negative, tested\_negative\_weighted etc)
    This looks like something which works well acc to analysis done by Sethu
    \item mortality vs existing conditions
\end{itemize}

==> meeting_plan.txt <==
At a high level, what are the expectations?
Biases in the data?
Time offset of this survey - are symptoms reporting based on the human recall?


MoM - Ask the Judges
 - Focus on the demographic splits and how different symptoms are affecting them.

 - Earlier warning signals to be weighed more than the ones after testing(contact tracing etc).

 - Make compelling arguments to convince policy makers.

 - Deaths/confirmed cases present in other dataset (Wineburger) could also be strong signals to consider.





notes:

compel minister of health to use this data and insights from this data so that they can take decisions independent of covid tests.

main question to answer: 'why should I believe you'

provide age specific insights

ml-ai too fancy. not much advised

visulize simply. no fancy visualization

8-10 potential signals for early prediction.

\textbf{earlier warning of covid !!}

contact with covid info not useful, many other questions possible.

wineburger lab



==> milestones.txt <==
6 oct - submit!
2oct - ml4ph submit
1 oct
  formatting/grammar
30th September
 Fully polished draft for internal review
29
  buffer
28th September
  Discussion
    - metrics
        - %age change
    - negative correlation
    - subset selection
    - epi connection/explanation
  conclusion
27th September
  Related work (Yash, should also capture relevance to covid19 policies)
  Visualization (Sunny M)
    Hypothesis and epidemiological insights (Joseph)
26th September
    List down various experiments to be done
    Correlation studies - (Parth and Sethu)
    Time series - (Rohan, rishank)
    Wildfire and mobility data - (Sunny)
    Experiments and results - (tables, plots, graphs)
    Methods (should connect with the relevance to covid19 policies)
25th 
    Introduction (Sheshank, Arpita) - Understanding the spread and affects of COVID
22nd September


==> notes.txt <==
Title: Name of Analytic Approach
Approach
Abstract (Briefly describe the background and overall purpose of the analytic approach) (700 characters max)
Please describe the background of your analytical approach and use of data set(s) (700 characters max)
Methods
Methods of analytical approach (700 characters max)
LINK to any public datasets used by your analytic approach (Please note, only public data sets can be used in your application)
UPLOAD any supporting graphs, charts, tables, etc. that visualize your methods
Results
Summarize your results (700 characters max)
Relevant Figures and Graphs
UPLOAD graphs, charts, tables, etc. that visualize the findings of your analytical approach
LINK to a working visualization/demonstration of findings (e.g. graphs, maps, and/or other visualizations)
LINK to Github for your analytical approach
Discussion
Discussion and implications of findings (700 characters max)
UPLOAD a presentation (10 slides max) summarizing the analytic approach, findings, and the relevance of your approach to the COVID-19 disease control policy and practice
Limitations and Future Work
Describe the limitations of the analytic approaches and discuss intended further work (700 characters max)


Abstract - 1/2 page
Introduction (include RW) - 1/2 page 
Datasets - 1/4
Method - 1
Results&Discussion - 3/2
    - Prediction featurewise for different demographics - 1/2 (with 1 table)
    - Outbreak prediction - spatial window by performing time series - 1/2 (with 1 table)
    - Correlation studies - 1/4
Conclusion - 1/4

Appendix -
Datasets
Results - 2
    - Featurewise prediction
    - Outbreak prediction
Discussion - 2
    - Correlation studies and potential dataset biases


==> strategy.txt <==
Exploration -

    External dataset and External task
        - Mortality
        - Policy recommendations
    Problems in survey response
        - bias (systematic bias, selection bias , etc)
        - errors
        - User behavior
        - noise data
        - inconsistency across datasets

Exploitation -
    Correlation studies
        - Feature level correlation
        - 
    Time series analysis
        - standard task
        - time series + feature wise ablation
        - time series + across different clusters (spatial window) - Cluster and sample different spatial windows.
        - time series + temporal window
    Model/Data analysis
        - PCA plots
    
    User experience part of the things

    Epidem. relevance and validity





AAAI Feedback

-> Improve the writing - results are scattered around
-> Mention about the test data/cross validation etc - Not very clear now.
-> Ref the claims etc by data/fig/table
-> Novelty in method 
-> Actual case prediction with TS - to do
-> Have 2 models global (trained on demographically invariant/spatially invariant) and local model which captures specialised features at the local level. (ref - MAML, MAML++)
-> Vaccination - to model or not to model :)
-> Oxford dataset we can use it.
-> Spurious correlations - how to tackle them. 
-> Causal modelling (if folks are interested lets work on this)
-> Find the states where we perform poorly and do post-hoc analysis

==> todo.txt <==
% \documentclass{article}
% \usepackage[utf8]{inputenc}

%deadline 29 sept
\section{Ongoing Tasks}
Please add ongoing tasks to this list:
\begin{itemize}
    \item 1)feature selection Sethu, Ananya, and Parth
    \item 4)Analyzing results and conclusions - Mikhail, rishank
    \item age, gender, location-wise correlation, prediction
    \item region+demographic specific buckets for time-series analysis - Rohan, rishank
    \item PAUSED - building pytorch pipeline for cmu data - sheshank 
    \item signal ablations on cmu data
    \item mortality studies with oxford data - sheshank
    \item analyzing mobility data in light of California Wildfire and resource allocation for potential hotspot outbreak- Sunny
   
\end{itemize}
\section{New Tasks}
Pick tasks from this list when free. Please add to-do tasks to this list:
\begin{itemize}
    \item 2)data pipeline 
    \item 3)modelling, hyper-parameter tuning 
     \item 5)overleaf draft - Rishank, Joseph
     \item related work
     \item We should try and group the different signals together to each groups correlation with the percent of positive cases -- for example pre-existing health conditions
     \item Population density and resource based data -- Seojin
     \item Spacio temporal pattern identification
     \item Migration data and mapping the increase/decrease in the amount of resources required based on the climate change (wildfires) -- Sunny
     \item DeepLearning Models for outbreak prediction
\end{itemize}

\section{Suggestion for new dataset}
While FB symptom challenge have expanded access to invaluable data set and resources for understanding Covid-19, we've found that following datasets would further augment the current data and creating analysis that would aid in making important policy decisions:
\begin{itemize}
    \item Antibody testing 
\end{itemize}
